Lessons from the AdKDD'21 Privacy-Preserving ML Challenge

Designing data sharing mechanisms providing performance and strong privacy guarantees is a hot topic for the Online Advertising industry. Namely, a prominent proposal discussed under the Improving Web Advertising Business Group at W3C only allows sharing advertising signals through aggregated, differentially private reports of past displays. To study this proposal extensively, an open Privacy-Preserving Machine Learning Challenge took place at AdKDD'21, a premier workshop on Advertising Science with data provided by advertising company Criteo. In this paper, we describe the challenge tasks, the structure of the available datasets, report the challenge results, and enable its full reproducibility. A key finding is that learning models on large, aggregated data in the presence of a small set of unaggregated data points can be surprisingly efficient and cheap. We also run additional experiments to observe the sensitivity of winning methods to different parameters such as privacy budget or quantity of available privileged side information. We conclude that the industry needs either alternate designs for private data sharing or a breakthrough in learning with aggregated data only to keep ad relevance at a reasonable level.

==> figures/all_leaderboard_submissions-DEV-AUG4.csv <==
participant,click_logloss,sale_logloss,click_logloss_comp_baseline,click_logloss_comp_oracle,sales_logloss_comp_baseline,sales_logloss_comp_oracle
Team R2,0.230859,10000.000000,28.85,-3.44,-38542532.70,-58210714.29
Team Lil Klick,0.232249,10000.000000,28.42,-4.06,-38542532.70,-58210714.29
Team i486DX2,0.228707,10000.000000,29.51,-2.47,-38542532.70,-58210714.29
Team i486DX2,0.228707,0.017583,29.51,-2.47,32.23,-2.35
Team MLHuskies,0.232083,0.019147,28.47,-3.99,26.20,-11.45
p_a_arty,0.232351,10000.000000,28.39,-4.11,-38542532.70,-58210714.29
kss,0.231125,10000.000000,28.77,-3.56,-38542532.70,-58210714.29
Team i486DX2,0.228707,10000.000000,29.51,-2.47,-38542532.70,-58210714.29
rmckenna,0.234835,10000.000000,27.63,-5.22,-38542532.70,-58210714.29
Team B2,0.229662,0.018224,29.22,-2.90,29.76,-6.08
Team MLHuskies,0.237185,0.029114,26.90,-6.27,-12.21,-69.48
ColdWheels,0.243758,0.019872,24.88,-9.22,23.41,-15.68
Team B2,0.229731,0.018224,29.20,-2.93,29.76,-6.08
Team B2,0.229862,0.018119,29.16,-2.99,30.16,-5.47
Team Baldur,0.230864,0.018242,28.85,-3.44,29.69,-6.19
Team Baldur,0.230877,0.018281,28.85,-3.45,29.54,-6.42
Team Baldur,0.230877,0.018263,28.85,-3.45,29.61,-6.31
Team RAMBO,0.304985,10000.000000,6.01,-36.65,-38542532.70,-58210714.29
Team MLHuskies,0.232124,0.019147,28.46,-4.01,26.20,-11.45
meliodas,0.233569,10000.000000,28.02,-4.65,-38542532.70,-58210714.29
Team MLHuskies,0.232307,10000.000000,28.41,-4.09,-38542532.70,-58210714.29
Team R2,0.231208,0.028806,28.74,-3.60,-11.03,-67.68
tEarth,0.233957,0.018669,27.90,-4.83,28.05,-8.67
Team Baldur,0.231187,0.019295,28.75,-3.59,25.63,-12.32
Team will_go,0.232286,0.127282,28.41,-4.08,-390.58,-640.92
Team Baldur,0.231180,10000.000000,28.75,-3.58,-38542532.70,-58210714.29
Team RAMBO,0.254977,10000.000000,21.42,-14.25,-38542532.70,-58210714.29
ak_iyama,0.234206,10000.000000,27.82,-4.94,-38542532.70,-58210714.29
knyght,0.238304,10000.000000,26.56,-6.77,-38542532.70,-58210714.29
sergey_msu,0.232874,10000.000000,28.23,-4.34,-38542532.70,-58210714.29
mcabinaya,0.254977,10000.000000,21.42,-14.25,-38542532.70,-58210714.29
darya.gordiyuk,0.237678,10000.000000,26.75,-6.49,-38542532.70,-58210714.29
krosh17,0.233069,10000.000000,28.17,-4.43,-38542532.70,-58210714.29
demonic,0.254345,10000.000000,21.61,-13.96,-38542532.70,-58210714.29
eddie77,0.254830,10000.000000,21.46,-14.18,-38542532.70,-58210714.29
Team N&E,0.237769,10000.000000,26.72,-6.54,-38542532.70,-58210714.29
humeilZeo1,0.254977,10000.000000,21.42,-14.25,-38542532.70,-58210714.29
Team Alejandro Mosquera,0.256384,0.020421,20.98,-14.88,21.29,-18.87
tetelias,0.254977,10000.000000,21.42,-14.25,-38542532.70,-58210714.29
Team Baldur,0.242233,10000.000000,25.35,-8.54,-38542532.70,-58210714.29
biz00bask,0.233054,10000.000000,28.17,-4.42,-38542532.70,-58210714.29
timlou,0.233607,10000.000000,28.00,-4.67,-38542532.70,-58210714.29
aflatoon,0.234397,10000.000000,27.76,-5.02,-38542532.70,-58210714.29
MukundS,0.252102,10000.000000,22.30,-12.96,-38542532.70,-58210714.29
rookie102,0.242135,10000.000000,25.38,-8.49,-38542532.70,-58210714.29
sriramv,0.254975,10000.000000,21.42,-14.24,-38542532.70,-58210714.29
Team The D,0.232393,10000.000000,28.38,-4.13,-38542532.70,-58210714.29
Team majortom,0.253295,10000.000000,21.94,-13.49,-38542532.70,-58210714.29
Shardb,0.254975,10000.000000,21.42,-14.24,-38542532.70,-58210714.29
david,0.254977,10000.000000,21.42,-14.25,-38542532.70,-58210714.29
shoelace,0.254977,10000.000000,21.42,-14.25,-38542532.70,-58210714.29
Team RAMBO,0.254977,10000.000000,21.42,-14.25,-38542532.70,-58210714.29
boel,0.254975,10000.000000,21.42,-14.24,-38542532.70,-58210714.29
learner,0.245865,10000.000000,24.23,-10.16,-38542532.70,-58210714.29
ber2,0.246397,10000.000000,24.06,-10.40,-38542532.70,-58210714.29
ztskyer,0.251927,10000.000000,22.36,-12.88,-38542532.70,-58210714.29
Team Team_INS,0.317866,10000.000000,2.04,-42.42,-38542532.70,-58210714.29
HugorHill,0.254976,10000.000000,21.42,-14.24,-38542532.70,-58210714.29


==> figures/all_leaderboard_submissions-FINAL-AUG4.csv <==
participant,click_logloss,sale_logloss,click_logloss_comp_baseline,click_logloss_comp_oracle,sales_logloss_comp_baseline,sales_logloss_comp_oracle
p_a_arty,0.232662,0.018418,28.30,-4.25,29.01,-7.21
Team Alejandro Mosquera,0.258088,0.020421,20.46,-15.64,21.29,-18.87
kss,0.231040,0.018253,28.80,-3.52,29.65,-6.25
Team Lil Klick,0.232206,0.018322,28.44,-4.04,29.38,-6.66
Team i486DX2,0.228707,0.017583,29.51,-2.47,32.23,-2.35
Team MLHuskies,0.232307,0.019096,28.41,-4.09,26.40,-11.16
Team R2,0.230858,0.018008,28.85,-3.44,30.59,-4.82
Team MLHuskies,0.232124,0.019140,28.46,-4.01,26.23,-11.41
Team B2,0.229662,0.018149,29.22,-2.90,30.05,-5.65
Team B2,0.229862,0.018119,29.16,-2.99,30.16,-5.47
or,0.232096,0.018074,28.47,-3.99,30.34,-5.21
Team madras_rowdies,0.817803,10000.000000,-152.04,-266.43,-38542532.70,-58210714.29
ColdWheels,0.243758,0.019872,24.88,-9.22,23.41,-15.68
Team MLHuskies,0.232054,0.019123,28.48,-3.97,26.29,-11.32
Team will_go,0.231674,0.128972,28.60,-3.80,-397.09,-650.76
Team N&E,0.237325,10000.000000,26.86,-6.34,-38542532.70,-58210714.29
testeustache,0.254975,10000.000000,21.42,-14.24,-38542532.70,-58210714.29
Team i486DX2,0.228707,10000.000000,29.51,-2.47,-38542532.70,-58210714.29
Team i486DX2,0.228707,10000.000000,29.51,-2.47,-38542532.70,-58210714.29
rmckenna,0.234835,10000.000000,27.63,-5.22,-38542532.70,-58210714.29
Team MLHuskies,0.237185,0.029114,26.90,-6.27,-12.21,-69.48
Team B2,0.229731,0.018224,29.20,-2.93,29.76,-6.08
Team Baldur,0.230864,0.018242,28.85,-3.44,29.69,-6.19
Team Baldur,0.230877,0.018281,28.85,-3.45,29.54,-6.42
Team Baldur,0.230877,0.018263,28.85,-3.45,29.61,-6.31
Team RAMBO,0.251862,10000.000000,22.38,-12.85,-38542532.70,-58210714.29
meliodas,0.233569,10000.000000,28.02,-4.65,-38542532.70,-58210714.29
tEarth,0.233957,0.018669,27.90,-4.83,28.05,-8.67
Team Baldur,0.230975,0.018423,28.82,-3.49,28.99,-7.24
rallesiardo,0.271392,0.022001,16.36,-21.60,15.20,-28.07
Team Baldur,0.231180,10000.000000,28.75,-3.58,-38542532.70,-58210714.29
Team RAMBO,0.254977,10000.000000,21.42,-14.25,-38542532.70,-58210714.29
ak_iyama,0.234206,10000.000000,27.82,-4.94,-38542532.70,-58210714.29
knyght,0.238304,10000.000000,26.56,-6.77,-38542532.70,-58210714.29
sergey_msu,0.232874,10000.000000,28.23,-4.34,-38542532.70,-58210714.29
mcabinaya,0.254977,10000.000000,21.42,-14.25,-38542532.70,-58210714.29
darya.gordiyuk,0.237678,10000.000000,26.75,-6.49,-38542532.70,-58210714.29
Team R2,0.231019,10000.000000,28.80,-3.51,-38542532.70,-58210714.29
humeilZeo1,0.254977,10000.000000,21.42,-14.25,-38542532.70,-58210714.29
Team The D,0.232393,10000.000000,28.38,-4.13,-38542532.70,-58210714.29
Team RAMBO,0.254977,10000.000000,21.42,-14.25,-38542532.70,-58210714.29
ztskyer,0.251927,10000.000000,22.36,-12.88,-38542532.70,-58210714.29
tetelias,0.254977,10000.000000,21.42,-14.25,-38542532.70,-58210714.29
timlou,0.233607,10000.000000,28.00,-4.67,-38542532.70,-58210714.29
Shardb,0.254975,10000.000000,21.42,-14.24,-38542532.70,-58210714.29
rookie102,0.242135,10000.000000,25.38,-8.49,-38542532.70,-58210714.29
david,0.254977,10000.000000,21.42,-14.25,-38542532.70,-58210714.29
sriramv,0.254975,10000.000000,21.42,-14.24,-38542532.70,-58210714.29
ber2,0.246397,10000.000000,24.06,-10.40,-38542532.70,-58210714.29
Team majortom,0.253295,10000.000000,21.94,-13.49,-38542532.70,-58210714.29
biz00bask,0.233054,10000.000000,28.17,-4.42,-38542532.70,-58210714.29
eddie77,0.254830,10000.000000,21.46,-14.18,-38542532.70,-58210714.29
aflatoon,0.234397,10000.000000,27.76,-5.02,-38542532.70,-58210714.29
HugorHill,0.254976,10000.000000,21.42,-14.24,-38542532.70,-58210714.29
boel,0.254975,10000.000000,21.42,-14.24,-38542532.70,-58210714.29
MukundS,0.252102,10000.000000,22.30,-12.96,-38542532.70,-58210714.29
learner,0.245865,10000.000000,24.23,-10.16,-38542532.70,-58210714.29
demonic,0.254345,10000.000000,21.61,-13.96,-38542532.70,-58210714.29
Team Baldur,0.242233,10000.000000,25.35,-8.54,-38542532.70,-58210714.29
shoelace,0.254977,10000.000000,21.42,-14.25,-38542532.70,-58210714.29
Team Team_INS,0.317866,10000.000000,2.04,-42.42,-38542532.70,-58210714.29
krosh17,0.233069,10000.000000,28.17,-4.43,-38542532.70,-58210714.29

